How do Developers Promote Open Source Projects?

Open source projects have an increasing importance on modern software development. For this reason, these projects, as usual with commercial software projects, should make use of promotion channels to communicate and establish contact with users and contributors. In this article, we study the channels used to promote a set of 100 popular GitHub projects. First, we reveal that Twitter, user meetings, and blogs are the most common promotion channels used by the studied projects. Second, we report a major difference between the studied projects and a random sample of projects, regarding the use of the investigated promotion channels. Third, we show the importance of a popular news aggregation site (Hacker News) on the promotion of open source. We conclude by presenting a set of practical recommendation to open source project managers and leaders, regarding the promotion of their projects.

==> data/all_hn_summary.csv <==
"quartiles","posts","points","comments"
"W1",1,1,0
"Q1",4,2,0
"Q2",10,3,0
"Q3",43.5,15,2
"W2",98,34,5


==> data/bottom_hn_summary.csv <==
"quartiles","posts","points","comments"
"W1",1,1,0
"Q1",2,1,0
"Q2",4,1,0
"Q3",13,1,0
"W2",26,1,0


==> data/hn_summary.txt <==
Number of posts analysed:  3019 

Boxplot - Posts:  1, 4, 10, 43.5, 98 
Boxplot - Upvotes:  1, 2, 3, 12, 27 
Boxplot - Comments:  0, 0, 0, 2, 5 

 -------------------- 

Quantiles for points:

    0%     5%    10%    15%    20%    25%    30%    35%    40%    45%    50%    55%    60%    65%    70%    75%    80%    85%    90%    95%   100% 
   1.0    1.0    1.0    1.0    1.0    2.0    2.0    2.0    2.0    2.0    3.0    3.0    4.0    5.0    7.0   12.0   33.0   76.0  132.0  240.3 1824.0 

 -------------------- 


	Wilcoxon signed rank test with continuity correction

data:  tmp.top_temporal$stargazers_before and tmp.top_temporal$stargazers_after
V = 5128.5, p-value < 2.2e-16
alternative hypothesis: true location shift is not equal to 0


 -------------------- 


Cliff's Delta

delta estimate: -0.3727086 (medium)
95 percent confidence interval:
       inf        sup 
-0.4531031 -0.2863005 


==> data/meetups.csv <==
"","Members","Interested","Meetups","Cities","Countries"
"W1",5.867,8,2,2,2
"Q1",10335,504.5,29,26,15
"Q2",55936,1281,122,92,34
"Q3",158441.5,3868.5,321,222,59
"W2",319693,5380,662,479,96


==> data/top_hn_summary.csv <==
"quartiles","posts","points","comments"
"W1",1,39,0
"Q1",1,76,21
"Q2",2,126,46
"Q3",6,240,94
"W2",10,479,202


==> images/activity_countable.csv <==
"","1st","2nd","median","3rd","4th","mean","min","max"
"Blog",1,7,19.5,54,86,71.6578947368421,1,1300
"HackerNewsPosts",1,1,4.5,18,41,14.1052631578947,1,104
"HackerNewsPoints",1,3,57.5,536.5,1310,606.394736842105,1,8396
"ProductHunt",27,100.5,323,666,841,538.083333333333,27,2374


==> images/activity_uncountable.csv <==
"","active","inactive","total","active_ratio","inactive_ratio"
"Twitter",47,9,56,0.839285714285714,0.160714285714286
"Facebook",10,8,18,0.555555555555556,0.444444444444444
"Google.",2,5,7,0.285714285714286,0.714285714285714


==> images/channels_binary.csv <==
"channel","count","count_orgs","count_users","ratio_orgs","ratio_users"
"Twitter",56,48,8,0.857142857142857,0.142857142857143
"Users Meeting",41,37,4,0.902439024390244,0.0975609756097561
"Blog",38,35,3,0.921052631578947,0.0789473684210526
"Events",33,30,3,0.909090909090909,0.0909090909090909
"RSS",33,29,4,0.878787878787879,0.121212121212121
"Newsletter",26,23,3,0.884615384615385,0.115384615384615
"Facebook",18,17,1,0.944444444444444,0.0555555555555556
"Google+",7,5,2,0.714285714285714,0.285714285714286


==> images/channels_binary_a+r.csv <==
"","Twitter","Users Meeting","Blog","Events","RSS","Newsletter","Facebook","Google+"
"count",56,41,38,33,33,26,18,7
"count_random",31,13,17,7,13,6,7,4


==> images/channels_binary_histogram.csv <==
"total","count"
0,32
1,13
2,8
3,14
4,7
5,10
6,9
7,7


==> images/channels_binary_rq2.csv <==
"","Twitter","Blog","RSS","Users Meeting","Events","Facebook","Newsletter","Google+"
"count_random",31,17,13,13,7,7,6,4
"count",56,38,33,41,33,18,26,7


==> images/channels_random_binary.csv <==
"channel","count"
"Twitter",31
"Blog",17
"Users Meetings",13
"Events",7
"Facebook",7
"Newsletter",6
"Google+",4

